Machine learning Hubbard parameters with equivariant neural networks

Density-functional theory with extended Hubbard functionals (DFT+$U$+$V$) provides a robust framework to accurately describe complex materials containing transition-metal or rare-earth elements. It does so by mitigating self-interaction errors inherent to semi-local functionals which are particularly pronounced in systems with partially-filled d and f electronic states. However, achieving accuracy in this approach hinges upon the accurate determination of the on-site $U$ and inter-site $V$ Hubbard parameters. In practice, these are obtained either by semi-empirical tuning, requiring prior knowledge, or, more correctly, by using predictive but expensive first-principles calculations. Here, we present a machine learning model based on equivariant neural networks which uses atomic occupation matrices as descriptors, directly capturing the electronic structure, local chemical environment, and oxidation states of the system at hand. We target here the prediction of Hubbard parameters computed self-consistently with iterative linear-response calculations, as implemented in density-functional perturbation theory (DFPT), and structural relaxations. Remarkably, when trained on data from 12 materials spanning various crystal structures and compositions, our model achieves mean absolute relative errors of 3% and 5% for Hubbard $U$ and $V$ parameters, respectively. By circumventing computationally expensive DFT or DFPT self-consistent protocols, our model significantly expedites the prediction of Hubbard parameters with negligible computational overhead, while approaching the accuracy of DFPT. Moreover, owing to its robust transferability, the model facilitates accelerated materials discovery and design via high-throughput calculations, with relevance for various technological applications.

==> img/u_model.tikz <==
\tikzstyle{op} = [draw, fill=mpink, text=white, rounded corners, font=\small\selectfont]
\tikzstyle{data} = [draw=mblack, inner sep=0pt, minimum size=5pt, node distance=0.8cm]
\tikzstyle{indata} = [fill=mblack, inner sep=0pt, minimum size=5pt, node distance=0.8cm]
\tikzstyle{line} = [draw=mblack, -latex', thick]
\tikzstyle{tp} = [op, circle, minimum width=1, minimum height=1, inner sep=0pt]
\tikzstyle{attrs} = [draw,fill=mgray, align=left, font=\small\selectfont]


\pgfdeclarelayer{back1}
\pgfdeclarelayer{back2}
\pgfsetlayers{back2,back1,main}


\begin{tikzpicture}
    \node [data] (s) {};
    % \node [anchor=east, align=left] at (s.west) {$\bullet$ Species one-hot ($D^{(n_s)}$)\\$\bullet N^1 - D^{(0)} \oplus D^{(2)} \oplus D^{(4)}$};
    \node [attrs,anchor=east, align=left, xshift=-4pt] (inputs) at (s.west) {
        \tabitem $U_\text{in}$\\
        \tabitem Species\\
        \tabitem $\mathbf{x}_{\text{d}}^1$\\
        \tabitem $\mathbf{x}_{\text{d}}^2$
    };

    \node [tp, right=0.4cm of s] (tp1) {$\bigotimes$};
    \node [indata, right=0.4cm of tp1] (h1) {};
    %\node [op, right=0.4cm of h1, text width=1.1cm, text centered,font=\scriptsize] (gate)  {Gated non-linearity};
    \node[draw,right=0.4cm of h1,rounded corners=0.1cm] (gate) {
        \includegraphics[width=0.5cm]{nonlin.pdf}
    };

    \node [indata, right=0.4cm of gate] (h2) {};

    \node [right=0.4cm of h2] (dotdot) {$\cdots$};

    \node [tp, right=0.4cm of dotdot] (tp2) {$\bigotimes$};
    \node [data, right=0.4cm of tp2] (out) {};
    \node [anchor=north] at (out.south) {$U_\text{out}$};

    \path[draw] (inputs.north east) -- (s.north west);
    \path[draw] (inputs.south east) -- (s.south west);

    %         \path[draw] (inputs.north west) -- (s.north west); 
    %         \path[draw] (inputs.south west) -- (s.south west);

    \path[line] (s) -- (tp1);
    \path[line] (tp1) -- (h1);
    \path[line] (h1) -- (gate);
    \path[line] (gate) -- (h2);

    \path[line] (h2) -- (dotdot);
    \path[line] (dotdot) -- (tp2);
    \path[line] (tp2) -- (out);

    %\path[line] (h2.south) -- ($(h2.center) + (0,-0.7)$) -- node[anchor=south] (mid) {} ($(tp1.center) + (0,-0.7)$) -- (tp1.south);

    \node[anchor=north west,yshift=-0.25cm,xshift=-0.2cm] (equil) at (tp1.south west)  {};
    \begin{pgfonlayer}{back1}
        \node[draw,fill=white,inner sep=1mm,fit=(tp1) (gate) (h2) (equil)] (layers) {};
    \end{pgfonlayer}
    \node[anchor=south west] at (layers.south west)  {\scriptsize Equivariant layer};

    \node[above of=dotdot] {$N$ layers};

    \node[data] (tensor) at (-0.8, -1.5) {};
    \node[right=0.5em of tensor.center] {\small = Input/output tensor};

    \node[indata, below=0.5em of tensor, node distance=1em] (hidden)  {};
    \node[right=0.5em of hidden.center] {\small = Hidden state};

    \node[tp, below=0.5em of hidden] (prod) {$\otimes$};
    \node[right = 0.5em of prod.center] {\small = Tensor product (with learnable weights)};

    \node[below=0.0em of prod] (nonlin) {\includegraphics[width=0.4cm]{nonlin.pdf}};
    \node[right = 0.5em of nonlin.center] {\small = Nonlinearity};

\end{tikzpicture}

==> img/v_model.tikz <==
\tikzstyle{op} = [draw, fill=mpink, text=white, rounded corners, font=\small\selectfont]
\tikzstyle{data} = [draw=mblack, inner sep=0pt, minimum size=5pt, node distance=0.8cm]
\tikzstyle{indata} = [fill=mblack, inner sep=0pt, minimum size=5pt, node distance=0.8cm]
\tikzstyle{line} = [draw=mblack, -latex', thick]
\tikzstyle{tp} = [op, circle, minimum width=1, minimum height=1, inner sep=0pt]
\tikzstyle{attrs} = [draw,fill=mgray, align=left, font=\small\selectfont]


\pgfdeclarelayer{back1}
\pgfdeclarelayer{back2}
\pgfsetlayers{back2,back1,main}


\begin{tikzpicture}
    % \node at (-2.5, 2.6) {Inputs};
    % \node at (6.8, 1.2) {Outputs};

    \node [data] at (-1, 1.5) (s1) {};
    \node [data] at (-1, 0) (s2) {};
    \node [data] at (-1, -1.5) (e) {};

    % \node [anchor=east, align=left] at (s.west) {$\bullet$ Species one-hot ($D^{(n_s)}$)\\$\bullet N^1 - D^{(0)} \oplus D^{(2)} \oplus D^{(4)}$};
    \node [attrs, anchor=east, align=left, xshift=-4pt] (s1in) at (s1.west) {
        \tabitem Species\\
        \tabitem $\mathbf{x}_{\text{d}}^1$\\
        \tabitem $\mathbf{x}_{\text{d}}^2$
    };
    \node [attrs,anchor=east, align=left, xshift=-4pt] (s2in) at (s2.west) {
        \tabitem Species\\
        \tabitem $\mathbf{x}_{\text{p}}^1$\\
        \tabitem $\mathbf{x}_{\text{p}}^2$
    };
    \node [attrs,anchor=east, align=left, xshift=-4pt] (ein) at (e.west) {
        \tabitem $V_\text{in}$\\
        \tabitem $r_{IJ}$
    };

    \node [tp] at (0, 0.75) (tp1) {$\bigotimes$};
    %         \node [indata] at (0.5, 0.3) (h1) {};

    \node [tp] at (1, 0) (tp2)  {$\bigotimes$};
    \node [indata, right=0.4cm of tp2] (h2) {};

    %\node [op, right=0.4cm of h2, text width=1.1cm, text centered,font=\scriptsize] (gate) {Gated non-linearity};
    \node[draw,right=0.4cm of h2,rounded corners=0.1cm] (gate) {
        \includegraphics[width=0.5cm]{nonlin.pdf}
    };

    \node [indata, right=0.4cm of gate] (h3) {};

    \node [right=0.4cm of h3] (dotdot) {$\cdots$};
    \node[above of=dotdot] {$N$ layers};

    \node [tp, right=0.4cm of dotdot] (tp3) {$\bigotimes$};
    \node [data, right=0.4cm of tp3] (out) {};
    \node [anchor=north] at (out.south) {$V_\text{out}$};


    % Inputs
    \path[line] (s1) -- (tp1);
    \path[line] (s2) -- (tp1);
    \path[line] (e) -- (tp2);


    \path[line] (tp1) -- node[midway,indata] (h1) {} (tp2);


    % \path[line] (s) edge[bend left] (tp1);
    \path[line] (tp1) -- (h1);

    %         \path[line] (h1) -- (tp2);

    \path[draw] (s1in.north east) -- (s1.north west);
    \path[draw] (s1in.south east) -- (s1.south west);

    \path[draw] (s2in.north east) -- (s2.north west);
    \path[draw] (s2in.south east) -- (s2.south west);

    \path[draw] (ein.north east) -- (e.north west);
    \path[draw] (ein.south east) -- (e.south west);


    \path[line] (tp2) -- (h2);
    \path[line] (h2) -- (gate);

    \path[line] (gate) -- (h3);
    \path[line] (h3) -- (dotdot);
    \path[line] (dotdot) -- (tp3);
    \path[line] (tp3) -- (out);

    %\path[line] (h3.south) -- ($(h3.center) + (0,-0.7)$) -- node[anchor=south] (mid) {} ($(tp2.center) + (0,-0.7)$) -- (tp2.south);

    \node[anchor=north west,yshift=-0.25cm,xshift=-0.2cm] (equil) at (tp2.south west)  {};
    \begin{pgfonlayer}{back1}
        \node[draw,fill=white,inner sep=1mm,fit=(tp2) (gate) (h3) (equil)] (layers) {};
    \end{pgfonlayer}
    \node[anchor=south west] at (layers.south west)  {\scriptsize Equivariant layer};

\end{tikzpicture}
